Deep Learning for Image-based Automatic Dial Meter Reading: Dataset and Baselines

Smart meters enable remote and automatic electricity, water and gas consumption reading and are being widely deployed in developed countries. Nonetheless, there is still a huge number of non-smart meters in operation. Image-based Automatic Meter Reading (AMR) focuses on dealing with this type of meter readings. We estimate that the Energy Company of Paran\'a (Copel), in Brazil, performs more than 850,000 readings of dial meters per month. Those meters are the focus of this work. Our main contributions are: (i) a public real-world dial meter dataset (shared upon request) called UFPR-ADMR; (ii) a deep learning-based recognition baseline on the proposed dataset; and (iii) a detailed error analysis of the main issues present in AMR for dial meters. To the best of our knowledge, this is the first work to introduce deep learning approaches to multi-dial meter reading, and perform experiments on unconstrained images. We achieved a 100.0% F1-score on the dial detection stage with both Faster R-CNN and YOLO, while the recognition rates reached 93.6% for dials and 75.25% for meters using Faster R-CNN (ResNext-101).

==> bib/README.txt <==

January 11, 2007


IEEEtran.bst is the official BibTeX style for authors of the Institute of
Electrical and Electronics Engineers (IEEE) Transactions journals and
conferences.

It also may have applications for other academic work such as theses and
technical reports. The alphanumeric and natbib variants extend the
applicability of the IEEEtran bibstyle family to the natural sciences
and beyond.

The IEEEtran bibstyle is a very comprehensive BibTeX style which provides
many features beyond the standard BibTeX styles, including full support
for references of online documents, patents, periodicals and standards.
See the provided user manual for detailed usage information.

The latest version of the IEEEtran BibTeX style can be found at CTAN:

http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/bibtex/

as well as within IEEE's site:

http://www.ieee.org/

Note that the packages at IEEE's site do not contain the natbib and
alphanumeric variants (e.g., IEEEtranN.bst, etc.) as these are not used
for IEEE related work. These files can be obtained on CTAN.

For helpful tips, answers to frequently asked questions and other support,
visit the IEEEtran home page at my website:

http://www.michaelshell.org/tex/ieeetran/


Enjoy!

Michael Shell
http://www.michaelshell.org/

*******
Version 1.12 (2007/01/11) changes:

 1. Fixed bug with unwanted comma before "et al." when an entry contained
    more than two author names. Thanks to Pallav Gupta for reporting this.

 2. Fixed bug with anomalous closing quote in tech reports that have a
    type, but without a number or address. Thanks to Mehrdad Mirreza for
    reporting this.

 3. Use braces in \providecommand in begin.bib to better support
    latex2html. TeX style length assignments OK with recent versions
    of latex2html - 1.71 (2002/2/1) or later is strongly recommended.
    Use of the language field still causes trouble with latex2html.
    Thanks to Federico Beffa for reporting this.

 4. Added IEEEtran.bst ID and version comment string to .bbl output.

 5. Provide a \BIBdecl hook that allows the user to execute commands
    just prior to the first entry.

 6. Use default urlstyle (is using url.sty) of "same" rather than rm to
    better work with a wider variety of bibliography styles.

 7. Changed month abbreviations from Sept., July and June to Sep., Jul.,
    and Jun., respectively, as IEEE now does. Thanks to Moritz Borgmann
    for reporting this.

 8. Control entry types should not be considered when calculating longest
    label width.

 9. Added alias www for electronic/online.

10. Updated full and abbreviated journal name string definitions in
    IEEEfull.bib and IEEEabrv.bib.

11. New IEEEtranSA.bst, IEEEtranN.bst, and IEEEtranSN.bst variants for
    alphanumeric citation tags and natbib compatibility.


********************************** Files **********************************

README                 - This file.

IEEEtran_bst_HOWTO.pdf - The user manual.

IEEEtran.bst           - The standard IEEEtran BibTeX style file. For use
                         with IEEE work.

IEEEtranS.bst          - A version of IEEEtran.bst that sorts the entries.
                         Some IEEE conferences/publications may use/allow
                         sorted bibliographies.

IEEEexample.bib        - An example BibTeX database that contains the
                         references shown in the user manual.

IEEEabrv.bib           - String definitions for the abbreviated names of
                         IEEE journals. (For use with IEEE work.)
                         
IEEEfull.bib           - String definitions for the full names of IEEE
                         journals. (Do not use for IEEE work.)


Carried on CTAN only, for non-IEEE related work:

IEEEtranSA.bst         - Like IEEEtranS.bst, but with alphanumeric citation
                         tags like alpha.bst. Not for normal IEEE use.

EEEtranN.bst          - Like IEEEtran.bst, but based on plainnat.bst and
                         is compatible with Patrick W. Daly's natbib
                         package. Not for normal IEEE use.

IEEEtranSN.bst         - Sorting version of IEEEtranN.bst. Not for normal
                         IEEE use

***************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: IEEEtran_bst_HOWTO.pdf, IEEEtran.bst, IEEEtranS.bst,
                   IEEEtranSA.bst, IEEEtranN.bst, IEEEtranSN.bst,
                   IEEEexample.bib, IEEEabrv.bib, IEEEfull.bib
                   
***************************************************************************


==> bib/oldieeeexample.txt <==


% IEEEexample.bib 
% V1.12 (2007/01/11)
% Copyright (c) 2002-2007 by Michael Shell
% See: http://www.michaelshell.org/
% for current contact information.

% This is an example BibTeX database for the official IEEEtran.bst
% BibTeX style file.

% Some entries call strings that are defined in the IEEEabrv.bib file.
% Therefore, IEEEabrv.bib should be loaded prior to this file. 
% Usage: 

% \bibliographystyle{./IEEEtran}
% \bibliography{./IEEEabrv,./IEEEexample}


% Support sites:
% http://www.michaelshell.org/tex/ieeetran/
% http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/
% and/or
% http://www.ieee.org/

% *************************************************************************
% Legal Notice:
% This code is offered as-is without any warranty either expressed or
% implied; without even the implied warranty of MERCHANTABILITY or
% FITNESS FOR A PARTICULAR PURPOSE! 
% User assumes all risk.
% In no event shall IEEE or any contributor to this code be liable for
% any damages or losses, including, but not limited to, incidental,
% consequential, or any other damages, resulting from the use or misuse
% of any information contained here.

% All comments are the opinions of their respective authors and are not
% necessarily endorsed by the IEEE.

% This work is distributed under the LaTeX Project Public License (LPPL)
% ( http://www.latex-project.org/ ) version 1.3, and may be freely used,
% distributed and modified. A copy of the LPPL, version 1.3, is included
% in the base LaTeX documentation of all distributions of LaTeX released
% 2003/12/01 or later.
% Retain all contribution notices and credits.
% ** Modified files should be clearly indicated as such, including  **
% ** renaming them and changing author support contact information. **

% File list of work: IEEEabrv.bib, IEEEfull.bib, IEEEexample.bib,
%                   IEEEtran.bst, IEEEtranS.bst, IEEEtranSA.bst,
%                   IEEEtranN.bst, IEEEtranSN.bst, IEEEtran_bst_HOWTO.pdf
% *************************************************************************


% Note that, because the example references were taken from actual IEEE
% publications, these examples do not always contain the full amount
% of information that may be desirable (for use with other BibTeX styles).
% In particular, full names (not abbreviated with initials) should be
% entered whenever possible as some (non-IEEE) bibliography styles use
% full names. IEEEtran.bst will automatically abbreviate when it encounters
% full names.
 
 
 
 
% references for the IEEEtran.bst documentation
% IEEEtran homepage
% @electronic{IEEEhowto:IEEEtranpage,
%   author        = "Michael Shell",
%   title         = "{IEEE}tran Homepage",
%   url           = "http://www.michaelshell.org/tex/ieeetran/",
%   year          = "2007"
% }


% the distribution site for IEEEtran.bst
% @electronic{IEEEexample:shellCTANpage,
%   author        = "Michael Shell",
%   title         = "{IEEE}tran Webpage on {CTAN}",
%   url           = "http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/",
%   year          = "2007"
% }


% the IEEE website
% sort key is needed for sorting styles
% @electronic{IEEEexample:IEEEwebsite,
%   title         = "The {IEEE} Website",
%   url           = "http://www.ieee.org/",
%   year          = "2007",
%   key           = "IEEE"
% }


% The BibTeX user's guide.
% The filename could have been put in the URL instead. But, there might
% be other interesting things for the user in the same directory - and
% the filename might change before the directory that contains it.
% @electronic{IEEEexample:bibtexuser,
%   author        = "Oren Patashnik",
%   title         = "{{\BibTeX}}ing",
%   howpublished  = "{btxdoc.pdf}",
%   url           = "http://www.ctan.org/tex-archive/biblio/bibtex/contrib/doc/",
%   month         = feb,
%   year          = "1988"
% }


% The BibTeX style designer's guide.
% @electronic{IEEEexample:bibtexdesign,
%   author        = "Oren Patashnik",
%   title         = "Designing {{\BibTeX}} Styles",
%   howpublished  = "{btxhak.pdf}",
%   url           = "http://www.ctan.org/tex-archive/biblio/bibtex/contrib/doc/",
%   month         = feb,
%   year          = "1988"
% }


% A comprehensive BibTeX tutorial.
% @electronic{IEEEexample:tamethebeast,
%   author        = "Nicolas Markey",
%   title         = "Tame the BeaST  ---  The B to X of {{\BibTeX}}",
%   url           = "http://tug.ctan.org/tex-archive/info/bibtex/tamethebeast/",
%   month         = oct,
%   year          = "2005"
% }


% The BibTeX Tips and FAQ guide.
% @electronic{IEEEexample:bibtexFAQ,
%   author        = "David Hoadley and Michael Shell",
%   title         = "{{\BibTeX}} Tips and {FAQ}",
%   howpublished  = "{btxFAQ.pdf}",
%   url           = "http://www.ctan.org/tex-archive/biblio/bibtex/contrib/doc/",
%   month         = jan,
%   year          = "2007"
% }


% The TeX FAQ
% @electronic{IEEEexample:texfaq,
%   author        = "Robin Fairbairns",
%   title         = "The {{\TeX}} {FAQ}",
%   url           = "http://www.tex.ac.uk/cgi-bin/texfaq2html/",
%   month         = jan,
%   year          = "2007"
% }


% A BibTeX Guide via Examples.
% @electronic{IEEEexample:bibtexguide,
%   author        = "Ki-Joo Kim",
%   title         = "A {{\BibTeX}} Guide via Examples",
%   howpublished  = "{bibtex\_guide.pdf}",
%   url           = "http://www.geocities.com/kijoo2000/",
%   month         = apr,
%   year          = "2004"
% }


% TeX User Group Bibliography Archive
% @electronic{IEEEexample:beebe_archive,
%   author        = "Nelson H. F. Beebe",
%   title         = "{{\TeX}} User Group Bibliography Archive",
%   url           = "http://www.math.utah.edu:8080/pub/tex/bib/index-table.html",
%   month         = aug,
%   year          = "2006"
% }

% The natbib.sty package.
% @electronic{ctan:natbib,
%   author        = "Patrick W. Daly",
%   title         = "The natbib.sty package",
%   url           = "http://www.ctan.org/tex-archive/macros/latex/contrib/natbib/",
%   month         = sep,
%   year          = "2006"
% }

% The url.sty package.
% @electronic{IEEEexample:urlsty,
%   author        = "Donald Arseneau",
%   title         = "The url.sty Package",
%   url           = "http://www.ctan.org/tex-archive/macros/latex/contrib/misc/",
%   month         = jun,
%   year          = "2005",
% }


% The hyperref.sty package.
% @electronic{IEEEexample:hyperrefsty,
%   author        = "Sebastian Rahtz and Heiko Oberdiek",
%   title         = "The hyperref.sty Package",
%   url           = "http://www.ctan.org/tex-archive/macros/latex/contrib/hyperref/",
%   month         = nov,
%   year          = "2006",
% }


% The breakurl.sty package.
% @electronic{IEEEexample:breakurl,
%   author        = "Vilar Camara Neto",
%   title         = "The breakurl.sty Package",
%   url           = "http://www.ctan.org/tex-archive/macros/latex/contrib/breakurl/",
%   month         = aug,
%   year          = "2006",
% }


% The Babel package.
% @electronic{IEEEexample:babel,
%   author        = "Johannes Braams",
%   title         = "The Babel Package",
%   url           = "http://www.ctan.org/tex-archive/macros/latex/required/babel/",
%   month         = nov,
%   year          = "2005",
% }


% The multibib package.
% @electronic{IEEEexample:multibibsty,
%   author        = "Thorsten Hansen",
%   title         = "The multibib.sty package",
%   url           = "http://www.ctan.org/tex-archive/macros/latex/contrib/multibib/",
%   month         = jan,
%   year          = "2004"
% }


% The biblatex package.
% @electronic{IEEEexample:biblatex,
%   author        = "Philipp Lehman",
%   title         = "The biblatex package",
%   url           = "http://www.ctan.org/tex-archive/macros/latex/exptl/biblatex/",
%   month         = jan,
%   year          = "2007"
% }



% The three most common and typical types of references used in
% IEEE publications:

% an article in a journal
% Note the use of the IEEE_J_EDL string, defined in the IEEEabrv.bib file,
% for the journal name. IEEEtran.bst defines the BibTeX standard three
% letter month codes per IEEE style.
% From the June 2002 issue of "IEEE Transactions on Electron Devices",
% page 996, reference #16.
% @article{IEEEexample:article_typical,
%   author        = "S. Zhang and C. Zhu and J. K. O. Sin and P. K. T. Mok",
%   title         = "A Novel Ultrathin Elevated Channel Low-temperature 
%                   Poly-{Si} {TFT}",
%   journal       = IEEE_J_EDL,
%   volume        = "20",
%   month         = nov,
%   year          = "1999",
%   pages         = "569-571"
% }


% journal article using et al.
% The (five) authors are actually: F. Delorme, S. Slempkes, G. Alibert, 
% B. Rose, J. Brandon
% The month (July) was not given here.
% From the September 1998 issue of "IEEE Journal on Selected Areas in
% Communications", page 1257, reference #28.
% @article{IEEEexample:articleetal,
%   author        = "F. Delorme and others",
%   title         = "Butt-jointed {DBR} Laser With 15 {nm} Tunability Grown
%                   in Three {MOVPE} Steps",
%   journal       = "Electron. Lett.",
%   volume        = "31",
%   number        = "15",
%   year          = "1995",
%   pages         = "1244-1245"
% }


% a paper in a conference proceedings
% "conference" can be used as an alias for "inproceedings"
% From the June 2002 issue of "Journal of Microelectromechanical Systems",
% page 205, reference #16.
% @inproceedings{IEEEexample:conf_typical,
%   author        = "R. K. Gupta and S. D. Senturia",
%   title         = "Pull-in Time Dynamics as a Measure of Absolute Pressure",
%   booktitle     = "Proc. {IEEE} International Workshop on
%                   Microelectromechanical Systems ({MEMS}'97)",
%   address       = "Nagoya, Japan",
%   month         = jan,
%   year          = "1997",
%   pages         = "290-294"
% }


% a book
% From the May 2002 issue of "IEEE Transactions on Magnetics",
% page 1466, reference #4.
% @book{IEEEexample:book_typical,
%   author        = "B. D. Cullity",
%   title         = "Introduction to Magnetic Materials",
%   publisher     = "Addison-Wesley",
%   address       = "Reading, MA",
%   year          = "1972"
% }




% Other examples

% journal article with large page numbers, IEEE will divide numbers 5 digits
% or longer into groups of three with small spaces between them. Page ranges
% can be separated via either "-" or "--", IEEEtran.bst will automatically
% convert the separator dash(es) to "--".
% Authors and/or IEEE do not always provide/use the journal number, but it
% was used in this case. IEEEtran.bst can be configured to ignore journal
% numbers if desired.
% From the August 2000 issue of "IEEE Photonics Technology Letters",
% page 1039, reference #11.
% @article{IEEEexample:articlelargepages,
%   author        = "A. Castaldini and A. Cavallini and B. Fraboni
%                   and P. Fernandez and J. Piqueras",
%   title         = "Midgap Traps Related to Compensation Processes in
%                   {CdTe} Alloys",
%   journal       = "Phys. Rev. B.",
%   volume        = "56",
%   number        = "23",
%   year          = "1997",
%   pages         = "14897-14900"
% }


% journal article with dual months 
% use the BibTeX "#" concatenation operator
% From the March 2002 issue of "IEEE Transactions on Mechatronics",
% page 21, reference #8.
% @article{IEEEexample:articledualmonths,
%   author        = "Y. Okada and K. Dejima and T. Ohishi",
%   title         = "Analysis and Comparison of {PM} Synchronous Motor and
%                   Induction Motor Type Magnetic Bearings",
%   journal       = IEEE_J_IA,
%   volume        = "31",
%   month         = sep # "/" # oct,
%   year          = "1995",
%   pages         = "1047-1053"
% }


% journal article to be published as a misc entry type
% date information like month and year is optional 
% However, the article form like that below may be a better approach.
% From the May 2002 issue of "IEEE Journal of Selected Areas in 
% Communication", page 725, reference #3.
% @misc{IEEEexample:TBPmisc,
%   author        = "M. Coates and A. Hero and R. Nowak and B. Yu",
%   title         = "Internet Tomography",
%   howpublished  = IEEE_M_SP,
%   month         = may,
%   year          = "2002",
%   note          = "to be published"
% }


% journal article to be published as an article entry type
% year is required, so if absent, use the year field to hold
% the "submitted for publication" in order to avoid a warning for
% the missing year field.
% From the June 2002 issue of "IEEE Transactions on Information Theory",
% page 1461, reference #21.
% @article{IEEEexample:TBParticle,
%   author        = "N. Kahale and R. Urbanke",
%   title         = "On the Minimum Distance of Parallel and Serially
%                   Concatenated Codes",
%   journal       = IEEE_J_IT,
%   year          = "submitted for publication"
% }





% book with editor and no author
% From the June 2002 issue of "IEEE Transactions on Information Theory",
% page 1725, reference #1.
% @book{IEEEexample:bookwitheditor,
%   editor        = "J. C. Candy and G. C. Temes",
%   title         = "Oversampling Delta-Sigma Data Converters Theory,
%                   Design and Simulation",
%   publisher     = "{IEEE} Press.",
%   address       = "New York",
%   year          = "1992"
% }


% book with edition, author and editor
% Note that the standard BibTeX styles do not support book entries with both
% author and editor fields, but IEEEtran.bst does.
% The standard BibTeX way of specifying the edition is to use capitalized
% ordinal words such as "First", "Second", etc. Most .bst files can convert
% up to about "Fifth" into the format needed. IEEEtran.bst can convert up
% to "Tenth" to the "Arabic ordinal" form IEEE uses (e.g., "10th"). For
% editions over the tenth, it is best to use the "Arabic ordinal" form for
% IEEE related work (e.g., "101st")
% Note how "Jr." has to be entered.
% From the May 2002 issue of "Journal of Lightwave Technology", page 856,
% reference #17.
% @book{IEEEexample:book,
%   author        = "S. M. Metev and V. P. Veiko",
%   editor        = "Osgood, Jr., R. M.",
%   title         = "Laser Assisted Microtechnology",
%   edition       = "Second",
%   publisher     = "Springer-Verlag",
%   address       = "Berlin, Germany",
%   year          = "1998"
% }


% book with series and volume
% From the January 2000 issue of "IEEE Transactions on Communications",
% page 11, reference #31.
% @book{IEEEexample:bookwithseriesvolume,
%   editor        = "J. Breckling",
%   title         = "The Analysis of Directional Time Series: Applications to
%                   Wind Speed and Direction",
%   series        = "Lecture Notes in Statistics",
%   publisher     = "Springer",
%   address       = "Berlin, Germany",
%   year          = "1989",
%   volume        = "61"
% }


% inbook with chapter number. The pages field could also have been given.
% The chapter number could be changed to something else such as a section
% number via the type field: type = "sec.".
% From the May 2002 issue of "IEEE Transactions on Circuits and Systems---I: 
% Fundamental Applications and Theory", page 638, reference #22.
% @inbook{IEEEexample:inbook,
%   author        = "H. E. Rose",
%   title         = "A Course in Number Theory",
%   publisher     = "Oxford Univ. Press",
%   address       = "New York, NY",
%   year          = "1988",
%   chapter       = "3"
% }


% inbook with pages and note. The language field is not set to Russian
% because the title is presented here in its translated, English, form.
% From the May 2002 issue of "IEEE Transactions on Magnetics", page 1533,
% reference #5.
% @inbook{IEEEexample:inbookpagesnote,
%   author        = "B. K. Bul",
%   title         = "Theory Principles and Design of Magnetic Circuits",
%   publisher     = "Energia Press",
%   address       = "Moscow",
%   year          = "1964",
%   pages         = "464",
%   note          = "(in Russian)"
% }





% incollection with author and editor
% From the May 2002 issue of "Journal of Lightwave Technology",
% page 807, reference #7.
% @incollection{IEEEexample:incollection,
%   author        = "W. V. Sorin",
%   editor        = "D. Derickson",
%   title         = "Optical Reflectometry for Component Characterization",
%   booktitle     = "Fiber Optic Test and Measurement",
%   publisher     = "Prentice-Hall",
%   address       = "Englewood Cliffs, NJ",
%   year          = "1998"
% }


% incollection with series
% From the April 2000 issue of "IEEE Transactions on Communication",
% page 609, reference #3.
% @incollection{IEEEexample:incollectionwithseries,
%   author        = "J. B. Anderson and K. Tepe",
%   title         = "Properties of the Tailbiting {BCJR} Decoder",
%   booktitle     = "Codes, Systems and Graphical Models",
%   series        = "{IMA} Volumes in Mathematics and Its Applications",
%   publisher     = "Springer-Verlag",
%   address       = "New York",
%   year          = "2000"
  
% }


% incollection with author, editor, chapter and pages
% From the January 2000 issue of "IEEE Transactions on Communications",
% page 16, reference #9.
% @incollection{IEEEexample:incollection_chpp,
%   author        = "P. Hedelin and P. Knagenhjelm and M. Skoglund",
%   editor        = "W. B. Kleijn and K. K. Paliwal",
%   title         = "Theory for Transmission of Vector Quantization Data",
%   booktitle     = "Speech Coding and Synthesis",
%   publisher     = "Elsevier Science",
%   address       = "Amsterdam, The Netherlands",
%   year          = "1995",
%   chapter       = "10",
%   pages         = "347-396"
% }


% incollection with a large number of authors, some authors/journals will
% use et al. for so many names. IEEEtran.bst can be configured to do this
% if desired, or "R. M. A. Dawson and others" can be used instead.
% Note that IEEE may not include the publisher for incollection entries -
% IEEEtran.bst will not issue a warning if the publisher is missing for
% incollections - but other .bst files often will.
% From the June 2002 issue of "IEEE Transactions on Electron Devices",
% page 996, reference #12.
% @incollection{IEEEexample:incollectionmanyauthors,
%   author        = "R. M. A. Dawson and Z. Shen and D. A. Furst and
%                   S. Connor and J. Hsu and M. G. Kane and R. G. Stewart and
%                   A. Ipri and C. N. King and P. J. Green and R. T. Flegal
%                   and S. Pearson and W. A. Barrow and E. Dickey and K. Ping
%                   and C. W. Tang and S. Van. Slyke and
%                   F. Chen and J. Shi and J. C. Sturm and M. H. Lu",
%   title         = "Design of an Improved Pixel for a Polysilicon 
%                   Active-Matrix Organic {LED} Display",
%   booktitle     = "{SID} Tech. Dig.",
%   volume        = "29",
%   year          = "1998",
%   pages         = "11-14"
% }





% A Motorola data book as a manual
% It is somewhat unusual to include the data book part number.
% in the title. It might be more correct to put this information
% in the howpublished field instead.
% From the December 2000 issue of "IEEE Transactions on Communications",
% page 1986, reference #10.
% @manual{IEEEexample:motmanual,
%   title         = "{FLEXChip} Signal Processor ({MC68175/D})",
%   organization  = "Motorola",
%   year          = "1996"
% }


% same reference, but using IEEEtran's howpublished extension
% @manual{IEEEexample:motmanualhowpub,
%   title         = "{FLEXChip} Signal Processor",
%   howpublished  = "{MC68175/D}",
%   organization  = "Motorola",
%   year          = "1996"
% }




% conference paper with an address and days. Some journals capitalize the
% letters in "Globecom", this one did not.
% From the May 2002 issue of "IEEE Transactions on Communications",
% page 697, reference #12.
% @inproceedings{IEEEexample:confwithadddays,
%   author        = "M. S. Yee and L. Hanzo",
%   title         = "Radial Basis Function Decision Feedback Equaliser
%                   Assisted Burst-by-burst Adaptive Modulation",
%   booktitle     = "Proc. {IEEE} Globecom '99",
%   address       = "Rio de Janeiro, Brazil",
%   month         = dec # " 5--9,",
%   year          = "1999",
%   pages         = "2183-2187"
% }


% conference paper with volume number. A conference proceedings with a vol
% number is a little uncommon, note that the vol number is placed
% before the address in the formatted bibliography entry
% From the April 2002 issue of "IEEE/ACM Transactions on Networking",
% page 181, reference #26.
% @inproceedings{IEEEexample:confwithvolume,
%   author        = "M. Yajnik and S. B. Moon and J. Kurose and D. Towsley",
%   title         = "Measurement and Modeling of the Temporal Dependence in
%                   Packet Loss",
%   booktitle     = "Proc. {IEEE} {INFOCOM}'99",
%   volume        = "1",
%   address       = "New York, NY",
%   month         = mar,
%   year          = "1999",
%   pages         = "345-352"
% }


% conference paper with a paper number, the type field can be used to
% override the word "paper", e.g., type = "postdeadline paper". A type
% can be given even without a paper  field.
% Also, IEEEtran.bst can be configured to ignore paper numbers and types.
% From the May 2002 issue of "Journal of Lightwave Technology",
% page 807, reference #4.
% @inproceedings{IEEEexample:confwithpaper,
%   author        = "M. Wegmuller and J. P. von der Weid and P. Oberson
%                   and N. Gisin",
%   title         = "High Resolution Fiber Distributed Measurements With
%                   Coherent {OFDR}",
%   booktitle     = "Proc. {ECOC}'00",
%   year          = "2000",
%   paper         = "11.3.4",
%   pages         = "109"
% }


% conference paper with a postdeadline type paper, the paper field is
% optional.
% From the August 2000 issue of "IEEE Photonics Technology Letters",
% page 1087, reference #12.
% @inproceedings{IEEEexample:confwithpapertype,
%   author        = "B. Mikkelsen and G. Raybon and R.-J. Essiambre and
%                   K. Dreyer and Y. Su. and L. E. Nelson and J. E. Johnson
%                   and G. Shtengel and A. Bond and D. G. Moodie and
%                   A. D. Ellis",
%   title         = "160 {Gbit/s} Single-channel Transmission Over 300 km 
%                   Nonzero-dispersion Fiber With Semiconductor Based
%                   Transmitter and Demultiplexer",
%   booktitle     = "Proc. {ECOC}'99",
%   year          = "1999",
%   paper         = "2-3",
%   type          = "postdeadline paper",
%   pages         = "28-29"
% }


% presented at a conference
% intype overrides the default "in" and causes the booktitle not to be
% emphasized (rendered in italics).
% From the February 2002 issue of "IEEE/ACM Transactions on Networking",
% page 163, reference #6.
% @inproceedings{IEEEexample:presentedatconf,
%   author        = "S. G. Finn and M. M{\'e}dard and R. A. Barry",
%   title         = "A Novel Approach to Automatic Protection Switching
%                   Using Trees",
%   intype        = "presented at the",
%   booktitle     = "Proc. Int. Conf. Commun.",
%   year          = "1997"
% }





% master's thesis, often the University name will be abbreviated and the
% state or country will be included in the address. The type field can
% used to override the default type "Master's thesis"
% From the June 2002 issue of "IEEE Transactions on Microelectromechanical
% Systems", page 186, reference #11.
% @mastersthesis{IEEEexample:masters,
%   author        = "Nin C. Loh",
%   title         = "High-Resolution Micromachined Interferometric
%                   Accelerometer",
%   school        = "Massachusetts Institute of Technology",
%   address       = "Cambridge",
%   year          = "1992"
% }


% master's thesis with a type field
% From the August 2001 issue of "IEEE/ACM Transactions on Networking",
% page 391, reference #12.
% @mastersthesis{IEEEexample:masterstype,
%   author        = "A. Karnik",
%   title         = "Performance of {TCP} Congestion Control with Rate
%                   Feedback: {TCP/ABR} and Rate Adaptive {TCP/IP}",
%   school        = "Indian Institute of Science",
%   type          = "M. Eng. thesis",
%   address       = "Bangalore, India",
%   month         = jan,
%   year          = "1999"
% }





% Ph.D. dissertation with a URL field, the university is abbreviated
% From the October 2001 issue of "IEEE/ACM Transactions on Networking",
% page 590, reference #11.
% @phdthesis{IEEEexample:phdurl,
%   author        = "Q. Li",
%   title         = "Delay Characterization and Performance Control of
%                   Wide-area Networks",
%   school        = "Univ. of Delaware",
%   address       = "Newark",
%   month         = may,
%   year          = "2000",
%   url           = "http://www.ece.udel.edu/~qli"
% }





% technical report
% From the August 2001 issue of "IEEE/ACM Transactions on Networking",
% page 490, reference #15.
% @techreport{IEEEexample:techrep,
%   author        = "R. Jain and K. K. Ramakrishnan and D. M. Chiu",
%   title         = "Congestion Avoidance in Computer Networks with a 
%                   Connectionless Network Layer",
%   institution   = "Digital Equipment Corporation",
%   address       = "MA",
%   number        = "DEC-TR-506",
%   month         = aug,
%   year          = "1987"
% }


% technical report with type
% for those times when "Tech. Rep." needs to be modified
% From the February 2001 issue of "IEEE/ACM Transactions on Networking",
% page 46, reference #8.
% @techreport{IEEEexample:techreptype,
%   author        = "J. Padhye and V. Firoiu and D. Towsley",
%   title         = "A Stochastic Model of {TCP} {R}eno Congestion Avoidance
%                   and Control",
%   institution   = "Univ. of Massachusetts",
%   address       = "Amherst, MA",
%   type          = "CMPSCI Tech. Rep.",
%   number        = "99-02",
%   year          = "1999"
% }


% technical report with type
% for those times when "Tech. Rep." needs to be modified
% This reference did not have an address.
% From the January 2000 issue of "IEEE Transactions on Communications",
% page 117, reference #6.
% @techreport{IEEEexample:techreptypeii,
%   author        = "D. Middleton and A. D. Spaulding",
%   title         = "A Tutorial Review of Elements of Weak Signal Detection
%                   in Non-{G}aussian {EMI} Environments",
%   institution   = "National Telecommunications and Information
%                   Administration ({NTIA}), U.S. Dept. of Commerce",
%   type          = "NTIA Report",
%   number        = "86-194",
%   month         = may,
%   year          = "1986"
% }





% an unpublished work
% for unpublished types, the note field is required. IEEE usually
% just uses the word "unpublished" for the note.
% From the August 2001 issue of "IEEE/ACM Transactions on Networking",
% page 391, reference #16.
% @unpublished{IEEEexample:unpublished,
%   author        = "T. J. Ott and N. Aggarwal",
%   title         = "{TCP} over {ATM}: {ABR} or {UBR}",
%   note          = "Unpublished"
% }





% electronic with a howpublished information field 
% From the August 2001 issue of "IEEE/ACM Transactions on Networking",
% page 391, reference #7.
% @electronic{IEEEexample:electronhowinfo,
%   author        = "V. Jacobson",
%   title         = "Modified {TCP} Congestion Avoidance Algorithm",
%   howpublished  = "end2end-interest mailing list",
%   url           = "ftp://ftp.isi.edu/end2end/end2end-interest-1990.mail",
%   month         = apr,
%   year          = "1990"
% }


% electronic with a howpublished information field 
% From the August 2001 issue of "IEEE/ACM Transactions on Networking",
% page 418, reference #31.
% @electronic{IEEEexample:electronhowinfo2,
%   author        = "V. Valloppillil and K. W. Ross",
%   title         = "Cache Array Routing Protocol v1.1",
%   howpublished  = "Internet draft",
%   url           = "http://ds1.internic.net/internet-drafts/draft-vinod-carp-v1-03.txt",
%   year          = "1998"
% }


% electronic with an organization and address
% From the February 2002 issue of "IEEE/ACM Transactions on Networking",
% page 114, reference #15.
% @electronic{IEEEexample:electronorgadd,
%   author        = "D. H. Lorenz and A. Orda",
%   title         = "Optimal Partition of {QoS} Requirements on Unicast
%                   Paths and Multicast Trees",
%   organization  = "Dept. Elect. Eng., Technion",
%   address       = "Haifa, Israel",
%   url           = "ftp://ftp.technion.ac.il/pub/supported/ee/Network/lor.mopq98.ps",
%   month         = jul,
%   year          = "1998"
% }





% U.S. patent
% Use the type field to override the patent type. e.g.,
% type = "Patent Application"
% The address is that of the assignee. Note that IEEE does not
% display the assignee, the address, and only displays one date.
% (if year is not present, the filed dates are used.) However, this
% information should be entered as other BibTeX styles may use it.
% alternatively, nationality could be entered as "U.S." 
% From the April 2000 issue of "IEEE Transactions on Communications",
% page 542, reference #6.
% @patent{IEEEexample:uspat,
%   author        = "Ronald E. Sorace and Victor S. Reinhardt and
%                   Steven A. Vaughn",
%   assignee      = "Hughes Aircraft Company",
%   address       = "Los Angeles, CA",
%   title         = "High-Speed Digital-to-{RF} Converter",
%   nationality   = "United States",
%   number        = "5668842",
%   dayfiled      = "28",
%   monthfiled    = feb,
%   yearfiled     = "1995",
%   day           = "16",
%   month         = sep,
%   year          = "1997"
% }


% Japanese Patent
% From the April 2000 issue of "IEEE Transactions on Communications",
% page 556, reference #6.
% @patent{IEEEexample:jppat,
%   author        = "U. Hideki",
%   title         = "Quadrature Modulation Circuit",
%   nationality   = "Japanese",
%   number        = "152932/92",
%   day           = "20",
%   month         = may,
%   year          = "1992"
% }


% French Patent request, the language field must be entered in lower case
% as this is the option name Babel uses. The nationality field needs to be
% capitalized. Because this is a patent request, the date filed fields are
% used while the date fields are left empty/missing. In other countries,
% the words "Patent Application", etc. are used instead.
% From the April 2000 issue of "IEEE Transactions on Communications",
% page 556, reference #9.
% @patent{IEEEexample:frenchpatreq,
%   author        = "F. Kowalik and M. Isard",
%   title         = "Estimateur d'un D{\'e}faut de Fonctionnement 
%                   d'un Modulateur en Quadrature et {\'E}tage de Modulation
%                   l'Utilisant",
%   language      = "french",
%   nationality   = "French",
%   type          = "Patent Request",
%   number        = "9500261",
%   dayfiled      = "11",
%   monthfiled    = jan,
%   yearfiled     = "1995"
% }





% a periodical
% From the April 2001 issue of "IEEE/ACM Transactions on Networking",
% page 160, reference #1.
% sort key is needed for sorting styles
% @periodical{IEEEexample:periodical,
%   title         = IEEE_M_PCOM # ", Special Issue on Wireless {ATM}",
%   volume        = "3",
%   month         = aug,
%   year          = "1996",
%   key           = "IEEE"
% }





% standard, IEEE does not use the address for standards, but it is good
% to provide one for BibTeX styles that use it.
% From the August 2001 issue of "IEEE/ACM Transactions on Networking",
% page 451, reference #2.
% @standard{IEEEexample:standard,
%   title         = "Wireless {LAN} Medium Access Control {(MAC)} and 
%                   Physical Layer {(PHY)} Specification",
%   organization  = "IEEE",
%   address       = "Piscataway, NJ",
%   number        = "802.11",
%   year          = "1997"
% }


% standard with type and revision, the type overrides the word standard
% (or std.). Here a standard number is not available and a revision number
% is used.
% From the August 2000 issue of "IEEE Photonics Technology Letters",
% page 1048, reference #13.
% @standard{IEEEexample:standardproposed,
%   title         = "Fiber Channel Physical Interface ({FC-PI})",
%   institution   = "NCITS",
%   address       = "Washington, DC",
%   type          = "Working Draft Proposed Standard",
%   revision      = "5.2",
%   year          = "1999"
% }


% standard draft as a misc with author
% From the May 2002 issue of "IEEE Journal of Selected Areas in
% Communication", page 725, reference #16.
% @misc{IEEEexample:draftasmisc,
%   author        = "I. Widjaja and A. Elwalid",
%   title         = "{MATE}: {MPLS} Adaptive Traffic Engineering",
%   howpublished  = "IETF Draft",
%   year          = "1999"
% }





% misc for a techreport like reference
% techreport is not perfectly suitable because this entry lacks
% an institution field
% From the August 2001 issue of "IEEE/ACM Transactions on Networking",
% page 490, reference #22.
% @misc{IEEEexample:miscforum,
%   author        = "L. Roberts",
%   title         = "Enhanced Proportional Rate Control Algorithm {PRCA}",
%   howpublished  = "{ATM} Forum Contribution 94-0735R1",
%   month         = aug,
%   year          = "1994"
% }


% misc for a white paper
% From the August 2001 issue of "IEEE/ACM Transactions on Networking",
% page 478, reference #4 - Note that the reference there (improperly?)
% used the author field for "Cisco".
% @misc{IEEEexample:whitepaper,
%   title         = "Advanced {QoS} Services for the Intelligent Internet",
%   howpublished  = "White Paper",
%   organization  = "Cisco",
%   month         = may,
%   year          = "1997"
% }


% misc for a data sheet
% From the November 2000 issue of "IEEE Photonics Technology Letters",
% page 1551, reference #6.
% @misc{IEEEexample:datasheet,
%   title         = "{PDCA12-70} Data Sheet",
%   organization  = "Opto Speed SA",
%   address       = "Mezzovico, Switzerland"
% }





% Other unusual references

% a private communication as a misc entry type
% sometimes the designation "personal communication" is used instead
% From the June 2002 issue of "IEEE Transactions on Information Theory",
% page 1725, reference #16.
% @misc{IEEEexample:private,
%   author        = "S. Konyagin",
%   howpublished  = "private communication",
%   year          = "1998"
% }


% an internet request for comments (RFC) as a misc entry type
% It would also be nice to add a URL to these types of things.
% RFCs can also be handled as electronic references.
% From the April 2002 issue of "IEEE/ACM Transactions on Networking",
% page 181, reference #14.
% @misc{IEEEexample:miscrfc,
%   author        = "K. K. Ramakrishnan and S. Floyd",
%   title         = "A Proposal to Add Explicit Congestion
%                   Notification ({ECN}) to {IP}",
%   howpublished  = "RFC 2481",
%   month         = jan,
%   year          = "1999"
% }


% a software package as a manual
% From the June 2002 issue of "IEEE/ASME Journal of Microelectromechanical
% Systems", page 205, reference #20.
% Sometimes they put the version/release information in the title.
% @manual{IEEEexample:softmanual,
%   title         = "SaberDesigner Reference Manual",
%   organization  = "Analogy, Inc.",
%   address       = "Beaverton, OR",
%   year          = "1998",
%   note          = "Release 4.3"
% }


% a software package as an electronic reference
% From the February 2003 issue of  "IEEE/ACM Transactions on Networking",
% page 46, reference #24. If there is no author or organization, a sorting
% key is required for sorting styles. It might be a good idea to include
% month and year fields as well.
% @electronic{IEEEexample:softonline,
%   title         = "Ucb/lbnl/vint Network Simulator---ns (Version 2)",
%   url           = "http://www-mash.cs.berkeley.edu/ns/",
%   key           = "ns"
% }


% misc for a German regulation
% In German, the first letters of nouns are capitalized, so we do so here.
% From the June 2002 issue of "IEEE Journal in Selected Areas in
% Communication", page 892, reference #9.
% @misc{IEEEexample:miscgermanreg,
%   title         = "{M}essung von {S}t{\"o}rfeldern an {A}nlagen 
%                   und {L}eitungen der {T}elekommunikation im
%                   {F}requenzbereich 9 {kHz} bis 3 {GHz}",
%   language      = "german",
%   howpublished  = "{M}e{\ss}vorschrift {R}eg {TP} {MV} 05",
%   organization  = "Regulierungsbeh{\"o}rde f{\"u}r {T}elekommunikation und
%                   {P}ost ({R}eg {TP})"
% }



% Ways to handle things like CCSDS's Blue Books
% journal article with a URL. However, this is not a very good approach
% because the Blue Books are not really journals and the author field has
% to be abused.
% From the June 2002 issue of "IEEE Transactions on Information Theory",
% page 1461, reference #7.
% @article{IEEEexample:bluebookarticle,
%   author        = "{Consulative Committee for Space Data Systems (CCSDS)}",
%   title         = "Telemetry Channel Coding",
%   journal       = "Blue Book",
%   number        = "4",
%   year          = "1999",
%   url           = "http://www.ccsds.org/documents/pdf/CCSDS-101.0-B-4.pdf"
% }


% CCSDS's Blue Book handled as a book
% However, it is not a good idea to have to use the author field for
% an organization (done here because the book entry type requires an
% author field).
% @book{IEEEexample:bluebookbook,
%   author        = "{Consulative Committee for Space Data Systems (CCSDS)}",
%   title         = "Telemetry Channel Coding",
%   series        = "Blue Book",
%   number        = "4",
%   publisher     = "{CCSDS}",
%   address       = "Newport Beach, {CA}",
%   year          = "1999",
%   url           = "http://www.ccsds.org/documents/pdf/CCSDS-101.0-B-4.pdf"
% }


% CCSDS's Blue Book handled as a manual
% This is a much better approach, but uses the howpublished field.
% @manual{IEEEexample:bluebookmanual,
%   title         = "Telemetry Channel Coding",
%   howpublished  = "ser. Blue Book, No. 4",
%   organization  = "Consulative Committee for Space Data Systems (CCSDS)",
%   address       = "Newport Beach, CA",
%   year          = "1999",
%   url           = "http://www.ccsds.org/documents/pdf/CCSDS-101.0-B-4.pdf"
% }



% CCSDS's Blue Book handled as a standard
% Probably the best approach for this particular case because the work
% is standard related. Note that IEEE does not display the address for
% standards.
% @standard{IEEEexample:bluebookstandard,
%   title         = "Telemetry Channel Coding",
%   howpublished  = "ser. Blue Book, No. 4",
%   organization  = "Consulative Committee for Space Data Systems (CCSDS)",
%   address       = "Newport Beach, CA",
%   type          = "Recommendation for Space Data System Standard",
%   number        = "101.0-B-4",
%   month         = May,
%   year          = "1999",
%   url           = "http://www.ccsds.org/documents/pdf/CCSDS-101.0-B-4.pdf"
% }








% An example of a IEEEtran control entry which can change some IEEEtran.bst
% settings. An entry like this must be cited via \bstctlcite{} command
% before the first real \cite{}. The same entry key cannot be called twice
% (just like multiple \cite{} of the same entry key place only one entry
% in the bibliography.)
% The available control fields are:

% CTLuse_article_number
% "no" turns off the display of the number for articles.
% "yes" enables

% CTLuse_paper
% "no" turns off the display of the paper and type fields in inproceedings.
% "yes" enables

% CTLuse_forced_etal 
% "no" turns off the forced use of "et al."
% "yes" enables

% CTLmax_names_forced_etal
% The maximum number of names that can be present beyond which an "et al."
% usage is forced. Be sure that CTLnames_show_etal (below)
% is not greater than this value!

% CTLnames_show_etal
% The number of names that will be shown with a forced "et al.".
% Must be less than or equal to CTLmax_names_forced_etal

% CTLuse_alt_spacing 
% "no" turns off the alternate interword spacing for entries with URLs.
% "yes" enables

% CTLalt_stretch_factor
% If alternate interword spacing for entries with URLs is enabled, this is
% the interword spacing stretch factor that will be used. For example, the
% default "4" here means that the interword spacing in entries with URLs can
% stretch to four times normal. Does not have to be an integer.

% CTLdash_repeated_names
% "no" turns off the "dashification" of repeated (i.e., identical to those
% of the previous entry) names. IEEE normally does this.
% "yes" enables

% CTLname_format_string
% The name format control string as explained in the BibTeX style hacking
% guide.
% IEEE style "{f.~}{vv~}{ll}{, jj}" is the default,

% CTLname_latex_cmd
% A LaTeX command that each name will be fed to (e.g., "\textsc").
% Leave empty if no special font is desired for the names.
% The default is empty.

% CTLname_url_prefix
% The prefix text used before URLs.
% The default is "[Online]. Available:" A space will be inserted after this
% text. If this space is not wanted, just use \relax at the end of the
% prefix text.


% Those fields that are not to be changed can be left out.
% @IEEEtranBSTCTL{IEEEexample:BSTcontrol,
%   CTLuse_article_number     = "yes",
%   CTLuse_paper              = "yes",
%   CTLuse_forced_etal        = "no",
%   CTLmax_names_forced_etal  = "10",
%   CTLnames_show_etal        = "1",
%   CTLuse_alt_spacing        = "yes",
%   CTLalt_stretch_factor     = "4",
%   CTLdash_repeated_names    = "yes",
%   CTLname_format_string     = "{f.~}{vv~}{ll}{, jj}",
%   CTLname_latex_cmd         = "",
%   CTLname_url_prefix        = "[Online]. Available:"
% }




==> old.txt <==
% This document is a model and instructions for \LaTeX.
% Please observe the conference page limits. 

% \section{Ease of Use}

% \subsection{Maintaining the Integrity of the Specifications}

% The IEEEtran class file is used to format your paper and style the text. All margins, 
% column widths, line spaces, and text fonts are prescribed; please do not 
% alter them. You may note peculiarities. For example, the head margin
% measures proportionately more than is customary. This measurement 
% and others are deliberate, using specifications that anticipate your paper 
% as one part of the entire proceedings, and not as an independent document. 
% Please do not revise any of the current designations.

% \section{Prepare Your Paper Before Styling}
% Before you begin to format your paper, first write and save the content as a 
% separate text file. Complete all content and organizational editing before 
% formatting. Please note sections \ref{AA}--\ref{SCM} below for more information on 
% proofreading, spelling and grammar.

% Keep your text and graphic files separate until after the text has been 
% formatted and styled. Do not number text heads---{\LaTeX} will do that 
% for you.

% \subsection{Abbreviations and Acronyms}\label{AA}
% Define abbreviations and acronyms the first time they are used in the text, 
% even after they have been defined in the abstract. Abbreviations such as 
% IEEE, SI, MKS, CGS, ac, dc, and rms do not have to be defined. Do not use 
% abbreviations in the title or heads unless they are unavoidable.

% \subsection{Units}
% \begin{itemize}
% \item Use either SI (MKS) or CGS as primary units. (SI units are encouraged.) English units may be used as secondary units (in parentheses). An exception would be the use of English units as identifiers in trade, such as ``3.5-inch disk drive''.
% \item Avoid combining SI and CGS units, such as current in amperes and magnetic field in oersteds. This often leads to confusion because equations do not balance dimensionally. If you must use mixed units, clearly state the units for each quantity that you use in an equation.
% \item Do not mix complete spellings and abbreviations of units: ``Wb/m\textsuperscript{2}'' or ``webers per square meter'', not ``webers/m\textsuperscript{2}''. Spell out units when they appear in text: ``. . . a few henries'', not ``. . . a few H''.
% \item Use a zero before decimal points: ``0.25'', not ``.25''. Use ``cm\textsuperscript{3}'', not ``cc''.)
% \end{itemize}

% \subsection{Equations}
% Number equations consecutively. To make your 
% equations more compact, you may use the solidus (~/~), the exp function, or 
% appropriate exponents. Italicize Roman symbols for quantities and variables, 
% but not Greek symbols. Use a long dash rather than a hyphen for a minus 
% sign. Punctuate equations with commas or periods when they are part of a 
% sentence, as in:
% \begin{equation}
% a+b=\gamma\label{eq}
% \end{equation}

% Be sure that the 
% symbols in your equation have been defined before or immediately following 
% the equation. Use ``\eqref{eq}'', not ``Eq.~\eqref{eq}'' or ``equation \eqref{eq}'', except at 
% the beginning of a sentence: ``Equation \eqref{eq} is . . .''

% \subsection{\LaTeX-Specific Advice}

% Please use ``soft'' (e.g., \verb|\eqref{Eq}|) cross references instead
% of ``hard'' references (e.g., \verb|(1)|). That will make it possible
% to combine sections, add equations, or change the order of figures or
% citations without having to go through the file line by line.

% Please don't use the \verb|{eqnarray}| equation environment. Use
% \verb|{align}| or \verb|{IEEEeqnarray}| instead. The \verb|{eqnarray}|
% environment leaves unsightly spaces around relation symbols.

% Please note that the \verb|{subequations}| environment in {\LaTeX}
% will increment the main equation counter even when there are no
% equation numbers displayed. If you forget that, you might write an
% article in which the equation numbers skip from (17) to (20), causing
% the copy editors to wonder if you've discovered a new method of
% counting.

% {\BibTeX} does not work by magic. It doesn't get the bibliographic
% data from thin air but from .bib files. If you use {\BibTeX} to produce a
% bibliography you must send the .bib files. 

% {\LaTeX} can't read your mind. If you assign the same label to a
% subsubsection and a table, you might find that Table I has been cross
% referenced as Table IV-B3. 

% {\LaTeX} does not have precognitive abilities. If you put a
% \verb|\label| command before the command that updates the counter it's
% supposed to be using, the label will pick up the last counter to be
% cross referenced instead. In particular, a \verb|\label| command
% should not go before the caption of a figure or a table.

% Do not use \verb|\nonumber| inside the \verb|{array}| environment. It
% will not stop equation numbers inside \verb|{array}| (there won't be
% any anyway) and it might stop a wanted equation number in the
% surrounding equation.

% \subsection{Some Common Mistakes}\label{SCM}
% \begin{itemize}
% \item The word ``data'' is plural, not singular.
% \item The subscript for the permeability of vacuum $\mu_{0}$, and other common scientific constants, is zero with subscript formatting, not a lowercase letter ``o''.
% \item In American English, commas, semicolons, periods, question and exclamation marks are located within quotation marks only when a complete thought or name is cited, such as a title or full quotation. When quotation marks are used, instead of a bold or italic typeface, to highlight a word or phrase, punctuation should appear outside of the quotation marks. A parenthetical phrase or statement at the end of a sentence is punctuated outside of the closing parenthesis (like this). (A parenthetical sentence is punctuated within the parentheses.)
% \item A graph within a graph is an ``inset'', not an ``insert''. The word alternatively is preferred to the word ``alternately'' (unless you really mean something that alternates).
% \item Do not use the word ``essentially'' to mean ``approximately'' or ``effectively''.
% \item In your paper title, if the words ``that uses'' can accurately replace the word ``using'', capitalize the ``u''; if not, keep using lower-cased.
% \item Be aware of the different meanings of the homophones ``affect'' and ``effect'', ``complement'' and ``compliment'', ``discreet'' and ``discrete'', ``principal'' and ``principle''.
% \item Do not confuse ``imply'' and ``infer''.
% \item The prefix ``non'' is not a word; it should be joined to the word it modifies, usually without a hyphen.
% \item There is no period after the ``et'' in the Latin abbreviation ``et al.''.
% \item The abbreviation ``i.e.'' means ``that is'', and the abbreviation ``e.g.'' means ``for example''.
% \end{itemize}
% An excellent style manual for science writers is \cite{b7}.

% \subsection{Authors and Affiliations}
% \textbf{The class file is designed for, but not limited to, six authors.} A 
% minimum of one author is required for all conference articles. Author names 
% should be listed starting from left to right and then moving down to the 
% next line. This is the author sequence that will be used in future citations 
% and by indexing services. Names should not be listed in columns nor group by 
% affiliation. Please keep your affiliations as succinct as possible (for 
% example, do not differentiate among departments of the same organization).

% \subsection{Identify the Headings}
% Headings, or heads, are organizational devices that guide the reader through 
% your paper. There are two types: component heads and text heads.

% Component heads identify the different components of your paper and are not 
% topically subordinate to each other. Examples include Acknowledgments and 
% References and, for these, the correct style to use is ``Heading 5''. Use 
% ``figure caption'' for your Figure captions, and ``table head'' for your 
% table title. Run-in heads, such as ``Abstract'', will require you to apply a 
% style (in this case, italic) in addition to the style provided by the drop 
% down menu to differentiate the head from the text.

% Text heads organize the topics on a relational, hierarchical basis. For 
% example, the paper title is the primary text head because all subsequent 
% material relates and elaborates on this one topic. If there are two or more 
% sub-topics, the next level head (uppercase Roman numerals) should be used 
% and, conversely, if there are not at least two sub-topics, then no subheads 
% should be introduced.

% \subsection{Figures and Tables}
% \paragraph{Positioning Figures and Tables} Place figures and tables at the top and 
% bottom of columns. Avoid placing them in the middle of columns. Large 
% figures and tables may span across both columns. Figure captions should be 
% below the figures; table heads should appear above the tables. Insert 
% figures and tables after they are cited in the text. Use the abbreviation 
% ``Fig.~\ref{fig}'', even at the beginning of a sentence.

% \begin{table}[htbp]
% \caption{Table Type Styles}
% \begin{center}
% \begin{tabular}{|c|c|c|c|}
% \hline
% \textbf{Table}&\multicolumn{3}{|c|}{\textbf{Table Column Head}} \\
% \cline{2-4} 
% \textbf{Head} & \textbf{\textit{Table column subhead}}& \textbf{\textit{Subhead}}& \textbf{\textit{Subhead}} \\
% \hline
% copy& More table copy$^{\mathrm{a}}$& &  \\
% \hline
% \multicolumn{4}{l}{$^{\mathrm{a}}$Sample of a Table footnote.}
% \end{tabular}
% \label{tab1}
% \end{center}
% \end{table}

% \begin{figure}[htbp]
% \centerline{\includegraphics{fig1.png}}
% \caption{Example of a figure caption.}
% \label{fig}
% \end{figure}

% Figure Labels: Use 8 point Times New Roman for Figure labels. Use words 
% rather than symbols or abbreviations when writing Figure axis labels to 
% avoid confusing the reader. As an example, write the quantity 
% ``Magnetization'', or ``Magnetization, M'', not just ``M''. If including 
% units in the label, present them within parentheses. Do not label axes only 
% with units. In the example, write ``Magnetization (A/m)'' or ``Magnetization 
% \{A[m(1)]\}'', not just ``A/m''. Do not label axes with a ratio of 
% quantities and units. For example, write ``Temperature (K)'', not 
% ``Temperature/K''.

% \section*{Acknowledgment}

% The preferred spelling of the word ``acknowledgment'' in America is without 
% an ``e'' after the ``g''. Avoid the stilted expression ``one of us (R. B. 
% G.) thanks $\ldots$''. Instead, try ``R. B. G. thanks$\ldots$''. Put sponsor 
% acknowledgments in the unnumbered footnote on the first page.

% \section*{References}

% Please number citations consecutively within brackets \cite{b1}. The 
% sentence punctuation follows the bracket \cite{b2}. Refer simply to the reference 
% number, as in \cite{b3}---do not use ``Ref. \cite{b3}'' or ``reference \cite{b3}'' except at 
% the beginning of a sentence: ``Reference \cite{b3} was the first $\ldots$''

% Number footnotes separately in superscripts. Place the actual footnote at 
% the bottom of the column in which it was cited. Do not put footnotes in the 
% abstract or reference list. Use letters for table footnotes.

% Unless there are six authors or more give all authors' names; do not use 
% ``et al.''. Papers that have not been published, even if they have been 
% submitted for publication, should be cited as ``unpublished'' \cite{b4}. Papers 
% that have been accepted for publication should be cited as ``in press'' \cite{b5}. 
% Capitalize only the first word in a paper title, except for proper nouns and 
% element symbols.
